NMTScore: A Multilingual Analysis of Translation-based Text Similarity Measures

Being able to rank the similarity of short text segments is an interesting bonus feature of neural machine translation. Translation-based similarity measures include direct and pivot translation probability, as well as translation cross-likelihood, which has not been studied so far. We analyze these measures in the common framework of multilingual NMT, releasing the NMTScore library (available at https://github.com/ZurichNLP/nmtscore). Compared to baselines such as sentence embeddings, translation-based measures prove competitive in paraphrase identification and are more robust against adversarial or multilingual input, especially if proper normalization is applied. When used for reference-based evaluation of data-to-text generation in 2 tasks and 17 languages, translation-based measures show a relatively high correlation to human judgments.

==> svg-inkscape/amr_kendall_results_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'amr_kendall_results_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{664.50398319bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84569249)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{amr_kendall_results_svg-tex.pdf}}%
    \put(0.29492363,0.0539372){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.43057341,0.0539372){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.56626362,0.0539372){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.70197408,0.0539372){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.83806761,0.0539372){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.94925224,0.0539372){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.43372531,0.00879074){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}Average Kendall correlation\end{tabular}}}}%
    \put(0.00099095,0.79232634){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\\\chrf{}\\\sentbleu{}\\\sentencebert{}\\\bertscore{} F1\\– precision only\\– recall only\\\textbf{\nmtscdirect{}}\\\textbf{– \hypref{} only}\\\textbf{– \refhyp{} only}\\\textbf{\nmtscpivot{}}\\– \hypref{} only\\– \refhyp{} only\\\textbf{\nmtsccross{}}\\– \hypref{} only\\\textbf{– \refhyp{} only}\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{amr_kendall_results_svg-tex.pdf}}%
    \put(0.54737572,0.81657604){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Multilingual}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/webnlg_en+ru_global_kendall_results_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'webnlg_en+ru_global_kendall_results_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1381.16936924bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40278101)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.00047676,0.37716624){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\\\chrf{}\\\sentbleu{}\\\sentencebert{}\\\bertscore{} F1\\– precision only\\– recall only\\\textbf{\nmtscdirect{}}\\– \hypref{} only\\\textbf{– \refhyp{} only}\\\nmtscpivot{}\\– \hypref{} only\\– \refhyp{} only\\\textbf{\nmtsccross{}}\\\textbf{– \hypref{} only}\\– \refhyp{} only\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{webnlg_en+ru_global_kendall_results_svg-tex.pdf}}%
    \put(0.14189277,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.20715618,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.27243904,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.33773164,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.40320854,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.45670135,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.24211275,0.00019401){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}Kendall correlation\end{tabular}}}}%
    \put(0.51936024,0.37716624){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\\\chrf{}\\\sentbleu{}\\\sentencebert{}\\\bertscore{} F1\\– precision only\\– recall only\\\textbf{\nmtscdirect{}}\\– \hypref{} only\\\textbf{– \refhyp{} only}\\\nmtscpivot{}\\– \hypref{} only\\– \refhyp{} only\\\nmtsccross{}\\– \hypref{} only\\– \refhyp{} only\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{webnlg_en+ru_global_kendall_results_svg-tex.pdf}}%
    \put(0.66077625,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.72603967,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.79132253,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.85661515,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.92209206,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.97558482,0.02191473){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.76126748,0.00019401){\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}Kendall correlation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{webnlg_en+ru_global_kendall_results_svg-tex.pdf}}%
    \put(0.2846154,0.38877259){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{English}\end{tabular}}}}%
    \put(0.80202672,0.38877259){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Russian}\end{tabular}}}}%
  \end{picture}%
\endgroup%

